3AP-free permutations have no exponential growth rate

Let $\theta(n)$ be the number of permutations of $\{1,\dots,n\}$ with no $3$-term arithmetic progressions. We prove that $\lim_{n\to\infty}\theta(n)^{1/n}$ does not exist.

==> theta_root_n1_200.dat <==
# n theta(n)^(1/n) from OEIS A003407 b-file
1 1.0
2 1.4142135623730950488
3 1.5874010519681994748
4 1.7782794100389228012
5 1.8205642030260802644
6 1.9063685859938731475
7 1.9415457111625977689
8 2.0243291948308533006
9 1.9929571632835276842
10 2.0080555393234048361
11 2.0336060625298130906
12 2.0682826859096402117
13 2.070348534959149425
14 2.0851944317731312264
15 2.1133284551884578748
16 2.1527274123658340198
17 2.1252201431608143322
18 2.1051461236025513183
19 2.1037925116668117031
20 2.1056985730113795487
21 2.1127909295731677347
22 2.1231526698125277365
23 2.1368254230738550352
24 2.1512832968438539368
25 2.1473486177181041586
26 2.1459976832909962706
27 2.1496563931925492366
28 2.1554128244028320736
29 2.1687535769555492678
30 2.1826034956584502813
31 2.2011939499007184024
32 2.2203347758600069192
33 2.2027812264824701584
34 2.1872598780993655892
35 2.1742548024030671807
36 2.1625521575480598845
37 2.1598122903246054938
38 2.1576375494068670751
39 2.1566970229043024104
40 2.1565050127662838701
41 2.1586632734879616465
42 2.1609880669677628113
43 2.1648626133371809935
44 2.1688525090881793594
45 2.1748092204744457086
46 2.1809824031885955107
47 2.1875351105414594067
48 2.1940741609746496311
49 2.1907044295404697709
50 2.187755835494476123
51 2.1858382683479147299
52 2.1843729171290952616
53 2.1855329006856404317
54 2.1868799209823618468
55 2.1891141897841349593
56 2.1914765904127388122
57 2.1978133289885365062
58 2.2042153621466533931
59 2.2108334405453541311
60 2.2174389528791920976
61 2.2267163471580508704
62 2.2359407812557681977
63 2.245455278421923059
64 2.2549772209935692519
65 2.2452066423098719095
66 2.2358424894794726012
67 2.2271677577539841699
68 2.2188443845840099018
69 2.2115677010125037254
70 2.2046311581902646157
71 2.1981017212021775034
72 2.1918371374278216733
73 2.1899042082558640785
74 2.1880804585558714943
75 2.1864530755891717655
76 2.1849573492385786471
77 2.1840820970947431544
78 2.1832885508880310733
79 2.1828086715033079983
80 2.18239924472889533
81 2.1830733144586495235
82 2.1837963818427857461
83 2.1845902733449289437
84 2.18539730779691557
85 2.1870342301325086887
86 2.1886711962776324167
87 2.1903710172651310348
88 2.1920976906536998392
89 2.1948648830556745619
90 2.1976069393809073339
91 2.200481862347565931
92 2.2033290796084274387
93 2.2064439989923792632
94 2.2095561448619972325
95 2.2126865414026348338
96 2.2157876643006263052
97 2.2137310751527064024
98 2.2117537193707960758
99 2.2099272326876377275
100 2.2081839396267646381
101 2.2069414615697886027
102 2.2057622273043223643
103 2.204765559315303473
104 2.2038265585361064857
105 2.2042179503454850678
106 2.2046408177372804618
107 2.2051368906047728055
108 2.2056535508997801952
109 2.2066368846921505297
110 2.2076301559958418805
111 2.2086767664253200989
112 2.2097429685644667437
113 2.2128324631962067275
114 2.2158948208026826562
115 2.2190074457750952881
116 2.2220940739293382112
117 2.2253509574026221617
118 2.2285907631894076797
119 2.2318402113875270984
120 2.2350631906221525894
121 2.2396899588652477645
122 2.2442782447422150022
123 2.2488729733867931456
124 2.2534363229882671347
125 2.2582237627439670215
126 2.2629735044829038157
127 2.2677580396030856753
128 2.2725064751965766148
129 2.2673554995790466215
130 2.2623094463199241302
131 2.257377011061449919
132 2.252538394532481634
133 2.2479722826434747347
134 2.2434915765020139694
135 2.2391089052424234962
136 2.2348129611239255845
137 2.2309779505640854082
138 2.2272133500124610164
139 2.2235555340072063816
140 2.2199641064481155966
141 2.2165265057337119757
142 2.2131564889890616321
143 2.2098628153235874378
144 2.2066280060345556238
145 2.2055149182795448024
146 2.2044245488538846082
147 2.2033689159144680664
148 2.2023391894889096497
149 2.2013983127800206862
150 2.2004773231683706445
151 2.1996048196126670229
152 2.1987509107323475276
153 2.1982035169615987926
154 2.1976750099932369113
155 2.197174631175986501
156 2.1966881932112264526
157 2.1963575648299366393
158 2.1960387258581157793
159 2.1957451233403610449
160 2.1954669235581485161
161 2.1957029984558499803
162 2.1959403847751774001
163 2.1962017534869542582
164 2.1964640165907865825
165 2.1967676423056590492
166 2.1970757217943095208
167 2.1973902606116786194
168 2.1977050896179780991
169 2.1984455235212475722
170 2.1991822039605866164
171 2.1999232586938934818
172 2.2006640620760052308
173 2.2014472185000993557
174 2.2022264636523506298
175 2.2030237097954704339
176 2.2038168983336476061
177 2.2051423234199413103
178 2.2064611152053384475
179 2.2077767539762144547
180 2.209082569446044382
181 2.2104714041432813321
182 2.2118498041600950822
183 2.2132240459468815002
184 2.214591633564717258
185 2.2161103753227924294
186 2.2176179116015644778
187 2.219134543370115364
188 2.2206400312902211231
189 2.2221718517249201088
190 2.2236961473536207301
191 2.2252158846051669796
192 2.226724865854404589
193 2.2256008409996538104
194 2.2244934083620756838
195 2.2234114236970088615
196 2.2223466902374439564
197 2.2213484007712879064
198 2.2203650921931614841
199 2.2194106703383458566
200 2.2184706488888796833

